Component-wise accurate fixed point iterations for computing the square root of a singular M-matrix

We analyze two fixed-point iterations for computing the principal square root of an M-matrix $A$. Although these iterations, with customary initialization, converge sublinearly when $A$ is a singular M-matrix, we show that, under suitable mild conditions on the initial approximation, the convergence is linear. Moreover, we provide component-wise accurate versions of these iterations, which allow us to approximate the principal square root with a component-wise relative error uniformly bounded by a small multiple of the machine precision. Numerical experiments demonstrating the effectiveness of the proposed algorithms for certain classes of problems are presented.

==> cpu-test1.dat <==
n nat ubs cr
50 1.48e-03 1.30e-02 3.08e-02
100 8.54e-03 4.27e-02 1.11e-01
150 1.95e-02 1.21e-01 3.55e-01
200 2.46e-02 1.67e-01 5.82e-01
250 4.27e-02 2.89e-01 1.09e+00
300 7.91e-02 5.05e-01 1.89e+00
350 1.31e-01 8.86e-01 3.06e+00
400 2.10e-01 1.30e+00 4.57e+00


==> cpu-test2.dat <==
n nat ubs cr
50 1.95e-03 1.58e-02 3.56e-02
100 1.23e-02 4.95e-02 1.18e-01
150 3.03e-02 1.55e-01 3.49e-01
200 3.92e-02 2.52e-01 6.64e-01
250 6.82e-02 4.46e-01 1.15e+00
300 1.15e-01 7.34e-01 1.98e+00
350 1.96e-01 1.12e+00 3.04e+00
400 2.76e-01 1.68e+00 4.79e+00


==> cpu-test3.dat <==
n nat ubs cr
50 1.23e-03 6.74e-03 3.60e-02
100 3.87e-03 2.20e-02 1.17e-01
150 7.55e-03 4.83e-02 3.49e-01
200 1.22e-02 9.14e-02 6.87e-01
250 2.05e-02 1.57e-01 1.17e+00
300 3.60e-02 2.72e-01 1.83e+00
350 6.78e-02 5.63e-01 3.09e+00
400 9.30e-02 5.57e-01 4.70e+00


==> cpu-test4.dat <==
n nat ubs cr
50 2.05e-03 1.74e-02 3.38e-02
100 1.33e-02 5.37e-02 1.17e-01
150 2.83e-02 1.47e-01 3.38e-01
200 4.34e-02 2.58e-01 6.59e-01
250 7.84e-02 4.86e-01 1.18e+00
300 1.32e-01 8.26e-01 1.95e+00
350 1.98e-01 1.14e+00 3.17e+00
400 3.39e-01 2.00e+00 4.87e+00


==> err_plot_test1.dat <==
step nat ubs cr crs
1 1.000e+00 1.000e+00 1.000e+00 2.429e+04 
2 1.000e+00 9.990e-01 9.981e-01 1.394e+03 
3 1.000e+00 9.469e-01 8.726e-01 9.949e+00 
4 1.029e+00 7.631e-01 4.915e-01 1.991e-02 
5 1.131e+00 5.260e-01 2.460e-01 4.440e-06 
6 1.152e+00 3.253e-01 1.230e-01 3.596e-11 
7 9.188e-01 1.869e-01 6.150e-02 3.495e-11 
8 8.013e-01 1.020e-01 3.075e-02 3.495e-11 
9 6.548e-01 5.355e-02 1.537e-02 0.000e+00 
10 5.079e-01 2.732e-02 7.687e-03 0.000e+00 
11 3.782e-01 1.364e-02 3.844e-03 0.000e+00 
12 2.729e-01 6.691e-03 1.922e-03 0.000e+00 
13 1.922e-01 3.239e-03 9.609e-04 0.000e+00 
14 1.327e-01 1.552e-03 4.805e-04 0.000e+00 
15 9.028e-02 7.401e-04 2.402e-04 0.000e+00 
16 6.063e-02 3.517e-04 1.201e-04 0.000e+00 
17 4.031e-02 1.665e-04 6.006e-05 0.000e+00 
18 2.658e-02 7.856e-05 3.003e-05 0.000e+00 
19 1.740e-02 3.698e-05 1.501e-05 0.000e+00 
20 1.132e-02 1.737e-05 7.507e-06 0.000e+00 
21 7.333e-03 8.149e-06 3.754e-06 0.000e+00 
22 4.729e-03 3.818e-06 1.877e-06 0.000e+00 
23 3.040e-03 1.786e-06 9.384e-07 0.000e+00 
24 1.957e-03 8.352e-07 4.692e-07 0.000e+00 
25 1.258e-03 3.902e-07 2.346e-07 0.000e+00 
26 8.070e-04 1.821e-07 1.173e-07 0.000e+00 
27 5.171e-04 8.498e-08 5.865e-08 0.000e+00 
28 3.310e-04 3.962e-08 2.932e-08 0.000e+00 
29 2.117e-04 1.847e-08 1.466e-08 0.000e+00 
30 1.353e-04 8.603e-09 7.331e-09 0.000e+00 
31 8.638e-05 4.006e-09 3.666e-09 0.000e+00 
32 5.512e-05 1.864e-09 1.833e-09 0.000e+00 
33 3.516e-05 8.675e-10 9.164e-10 0.000e+00 
34 2.241e-05 4.035e-10 4.582e-10 0.000e+00 
35 1.428e-05 1.876e-10 2.291e-10 0.000e+00 
36 9.099e-06 8.718e-11 1.145e-10 0.000e+00 
37 5.794e-06 4.051e-11 5.727e-11 0.000e+00 
38 3.689e-06 1.881e-11 2.863e-11 0.000e+00 
39 2.347e-06 8.734e-12 1.432e-11 0.000e+00 
40 1.494e-06 4.052e-12 7.156e-12 0.000e+00 
41 9.500e-07 1.879e-12 3.577e-12 0.000e+00 
42 6.041e-07 8.701e-13 1.787e-12 0.000e+00 
43 3.841e-07 4.020e-13 8.924e-13 0.000e+00 
44 2.442e-07 1.849e-13 4.453e-13 0.000e+00 
45 1.552e-07 8.485e-14 2.218e-13 0.000e+00 
46 9.859e-08 3.764e-14 1.100e-13 0.000e+00 
47 6.263e-08 1.573e-14 5.401e-14 0.000e+00 
48 3.978e-08 5.782e-15 2.603e-14 0.000e+00 
49 2.526e-08 5.021e-15 1.212e-14 0.000e+00 
50 1.604e-08 4.805e-15 5.172e-15 0.000e+00 
51 1.018e-08 4.660e-15 2.403e-15 0.000e+00 
52 6.464e-09 4.862e-15 3.055e-15 0.000e+00 
53 4.103e-09 0.000e+00 0.000e+00 0.000e+00 
54 2.603e-09 0.000e+00 0.000e+00 0.000e+00 
55 1.652e-09 0.000e+00 0.000e+00 0.000e+00 
56 1.048e-09 0.000e+00 0.000e+00 0.000e+00 
57 6.646e-10 0.000e+00 0.000e+00 0.000e+00 
58 4.215e-10 0.000e+00 0.000e+00 0.000e+00 
59 2.673e-10 0.000e+00 0.000e+00 0.000e+00 
60 1.694e-10 0.000e+00 0.000e+00 0.000e+00 
61 1.074e-10 0.000e+00 0.000e+00 0.000e+00 
62 6.809e-11 0.000e+00 0.000e+00 0.000e+00 
63 4.315e-11 0.000e+00 0.000e+00 0.000e+00 
64 2.734e-11 0.000e+00 0.000e+00 0.000e+00 
65 1.733e-11 0.000e+00 0.000e+00 0.000e+00 
66 1.098e-11 0.000e+00 0.000e+00 0.000e+00 
67 6.952e-12 0.000e+00 0.000e+00 0.000e+00 
68 4.402e-12 0.000e+00 0.000e+00 0.000e+00 
69 2.787e-12 0.000e+00 0.000e+00 0.000e+00 
70 1.764e-12 0.000e+00 0.000e+00 0.000e+00 
71 1.116e-12 0.000e+00 0.000e+00 0.000e+00 
72 7.052e-13 0.000e+00 0.000e+00 0.000e+00 
73 4.453e-13 0.000e+00 0.000e+00 0.000e+00 
74 2.809e-13 0.000e+00 0.000e+00 0.000e+00 
75 1.770e-13 0.000e+00 0.000e+00 0.000e+00 
76 1.109e-13 0.000e+00 0.000e+00 0.000e+00 
77 6.881e-14 0.000e+00 0.000e+00 0.000e+00 
78 4.243e-14 0.000e+00 0.000e+00 0.000e+00 
79 2.567e-14 0.000e+00 0.000e+00 0.000e+00 
80 1.497e-14 0.000e+00 0.000e+00 0.000e+00 
81 8.200e-15 0.000e+00 0.000e+00 0.000e+00 
82 5.103e-15 0.000e+00 0.000e+00 0.000e+00 
83 4.488e-15 0.000e+00 0.000e+00 0.000e+00 
84 4.348e-15 0.000e+00 0.000e+00 0.000e+00 
85 4.298e-15 0.000e+00 0.000e+00 0.000e+00 
86 4.408e-15 0.000e+00 0.000e+00 0.000e+00 
87 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
88 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
89 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
90 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
91 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
92 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
93 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
94 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
95 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
96 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
97 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
98 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
99 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
100 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
101 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
102 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
103 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
104 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
105 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
106 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
107 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
108 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
109 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
110 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
111 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
112 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
113 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
114 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
115 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
116 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
117 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
118 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
119 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
120 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
121 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
122 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
123 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
124 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
125 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
126 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
127 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
128 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
129 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
130 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
131 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
132 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
133 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
134 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
135 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
136 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
137 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
138 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
139 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
140 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
141 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
142 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
143 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
144 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
145 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
146 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
147 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
148 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
149 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
150 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
151 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
152 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
153 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
154 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
155 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
156 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
157 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
158 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
159 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
160 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
161 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
162 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
163 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
164 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
165 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
166 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
167 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
168 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
169 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
170 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
171 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
172 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
173 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
174 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
175 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
176 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
177 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
178 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
179 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
180 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
181 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
182 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
183 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
184 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
185 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
186 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
187 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
188 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
189 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
190 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
191 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
192 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
193 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
194 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
195 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
196 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
197 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
198 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
199 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
200 0.000e+00 0.000e+00 0.000e+00 0.000e+00 


==> err_plot_test2.dat <==
step nat ubs cr crs
1 1.000e+00 1.000e+00 1.000e+00 7.570e+08 
2 1.000e+00 1.000e+00 1.000e+00 1.654e+07 
3 1.189e+00 9.955e-01 9.665e-01 1.578e+04 
4 1.599e+00 9.433e-01 6.337e-01 1.098e+00 
5 1.596e+00 8.064e-01 3.194e-01 2.492e-04 
6 1.521e+00 6.220e-01 1.597e-01 2.415e-06 
7 1.392e+00 4.430e-01 7.986e-02 2.416e-06 
8 1.283e+00 2.975e-01 3.993e-02 2.416e-06 
9 1.158e+00 1.910e-01 1.996e-02 0.000e+00 
10 9.762e-01 1.183e-01 9.982e-03 0.000e+00 
11 8.006e-01 7.122e-02 4.991e-03 0.000e+00 
12 6.298e-01 4.188e-02 2.495e-03 0.000e+00 
13 5.178e-01 2.416e-02 1.248e-03 0.000e+00 
14 4.155e-01 1.372e-02 6.239e-04 0.000e+00 
15 3.266e-01 7.689e-03 3.119e-04 0.000e+00 
16 2.522e-01 4.265e-03 1.560e-04 0.000e+00 
17 1.919e-01 2.345e-03 7.798e-05 0.000e+00 
18 1.442e-01 1.281e-03 3.899e-05 0.000e+00 
19 1.071e-01 6.956e-04 1.950e-05 0.000e+00 
20 7.882e-02 3.761e-04 9.748e-06 0.000e+00 
21 5.752e-02 2.026e-04 4.874e-06 0.000e+00 
22 4.169e-02 1.088e-04 2.437e-06 0.000e+00 
23 3.002e-02 5.831e-05 1.218e-06 0.000e+00 
24 2.151e-02 3.119e-05 6.092e-07 0.000e+00 
25 1.534e-02 1.666e-05 3.046e-07 0.000e+00 
26 1.090e-02 8.883e-06 1.523e-07 0.000e+00 
27 7.714e-03 4.734e-06 7.616e-08 0.000e+00 
28 5.445e-03 2.520e-06 3.808e-08 0.000e+00 
29 3.834e-03 1.341e-06 1.904e-08 0.000e+00 
30 2.694e-03 7.132e-07 9.519e-09 0.000e+00 
31 1.890e-03 3.791e-07 4.760e-09 0.000e+00 
32 1.323e-03 2.015e-07 2.380e-09 0.000e+00 
33 9.253e-04 1.070e-07 1.190e-09 0.000e+00 
34 6.463e-04 5.684e-08 5.950e-10 0.000e+00 
35 4.510e-04 3.019e-08 2.975e-10 0.000e+00 
36 3.144e-04 1.603e-08 1.487e-10 0.000e+00 
37 2.190e-04 8.509e-09 7.437e-11 0.000e+00 
38 1.525e-04 4.517e-09 3.718e-11 0.000e+00 
39 1.061e-04 2.398e-09 1.859e-11 0.000e+00 
40 7.379e-05 1.273e-09 9.294e-12 0.000e+00 
41 5.130e-05 6.756e-10 4.646e-12 0.000e+00 
42 3.565e-05 3.586e-10 2.322e-12 0.000e+00 
43 2.477e-05 1.903e-10 1.160e-12 0.000e+00 
44 1.720e-05 1.010e-10 5.788e-13 0.000e+00 
45 1.195e-05 5.360e-11 2.884e-13 0.000e+00 
46 8.294e-06 2.845e-11 1.433e-13 0.000e+00 
47 5.757e-06 1.510e-11 7.068e-14 0.000e+00 
48 3.995e-06 8.014e-12 3.436e-14 0.000e+00 
49 2.773e-06 4.254e-12 1.645e-14 0.000e+00 
50 1.924e-06 2.259e-12 7.949e-15 0.000e+00 
51 1.335e-06 1.199e-12 4.300e-15 0.000e+00 
52 9.259e-07 6.371e-13 2.596e-15 0.000e+00 
53 6.423e-07 3.385e-13 2.201e-15 0.000e+00 
54 4.455e-07 1.789e-13 2.328e-15 0.000e+00 
55 3.090e-07 9.504e-14 0.000e+00 0.000e+00 
56 2.143e-07 5.038e-14 0.000e+00 0.000e+00 
57 1.486e-07 2.636e-14 0.000e+00 0.000e+00 
58 1.031e-07 1.389e-14 0.000e+00 0.000e+00 
59 7.149e-08 7.141e-15 0.000e+00 0.000e+00 
60 4.957e-08 4.555e-15 0.000e+00 0.000e+00 
61 3.438e-08 4.348e-15 0.000e+00 0.000e+00 
62 2.384e-08 4.048e-15 0.000e+00 0.000e+00 
63 1.653e-08 3.934e-15 0.000e+00 0.000e+00 
64 1.146e-08 3.727e-15 0.000e+00 0.000e+00 
65 7.949e-09 3.727e-15 0.000e+00 0.000e+00 
66 5.512e-09 0.000e+00 0.000e+00 0.000e+00 
67 3.822e-09 0.000e+00 0.000e+00 0.000e+00 
68 2.650e-09 0.000e+00 0.000e+00 0.000e+00 
69 1.838e-09 0.000e+00 0.000e+00 0.000e+00 
70 1.274e-09 0.000e+00 0.000e+00 0.000e+00 
71 8.837e-10 0.000e+00 0.000e+00 0.000e+00 
72 6.128e-10 0.000e+00 0.000e+00 0.000e+00 
73 4.249e-10 0.000e+00 0.000e+00 0.000e+00 
74 2.947e-10 0.000e+00 0.000e+00 0.000e+00 
75 2.043e-10 0.000e+00 0.000e+00 0.000e+00 
76 1.417e-10 0.000e+00 0.000e+00 0.000e+00 
77 9.825e-11 0.000e+00 0.000e+00 0.000e+00 
78 6.813e-11 0.000e+00 0.000e+00 0.000e+00 
79 4.725e-11 0.000e+00 0.000e+00 0.000e+00 
80 3.276e-11 0.000e+00 0.000e+00 0.000e+00 
81 2.272e-11 0.000e+00 0.000e+00 0.000e+00 
82 1.575e-11 0.000e+00 0.000e+00 0.000e+00 
83 1.092e-11 0.000e+00 0.000e+00 0.000e+00 
84 7.575e-12 0.000e+00 0.000e+00 0.000e+00 
85 5.252e-12 0.000e+00 0.000e+00 0.000e+00 
86 3.641e-12 0.000e+00 0.000e+00 0.000e+00 
87 2.524e-12 0.000e+00 0.000e+00 0.000e+00 
88 1.750e-12 0.000e+00 0.000e+00 0.000e+00 
89 1.212e-12 0.000e+00 0.000e+00 0.000e+00 
90 8.395e-13 0.000e+00 0.000e+00 0.000e+00 
91 5.811e-13 0.000e+00 0.000e+00 0.000e+00 
92 4.020e-13 0.000e+00 0.000e+00 0.000e+00 
93 2.777e-13 0.000e+00 0.000e+00 0.000e+00 
94 1.914e-13 0.000e+00 0.000e+00 0.000e+00 
95 1.317e-13 0.000e+00 0.000e+00 0.000e+00 
96 9.011e-14 0.000e+00 0.000e+00 0.000e+00 
97 6.128e-14 0.000e+00 0.000e+00 0.000e+00 
98 4.129e-14 0.000e+00 0.000e+00 0.000e+00 
99 2.727e-14 0.000e+00 0.000e+00 0.000e+00 
100 1.766e-14 0.000e+00 0.000e+00 0.000e+00 
101 1.117e-14 0.000e+00 0.000e+00 0.000e+00 
102 6.622e-15 0.000e+00 0.000e+00 0.000e+00 
103 5.327e-15 0.000e+00 0.000e+00 0.000e+00 
104 4.799e-15 0.000e+00 0.000e+00 0.000e+00 
105 4.607e-15 0.000e+00 0.000e+00 0.000e+00 
106 4.448e-15 0.000e+00 0.000e+00 0.000e+00 
107 4.306e-15 0.000e+00 0.000e+00 0.000e+00 
108 4.289e-15 0.000e+00 0.000e+00 0.000e+00 
109 4.289e-15 0.000e+00 0.000e+00 0.000e+00 
110 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
111 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
112 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
113 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
114 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
115 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
116 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
117 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
118 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
119 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
120 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
121 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
122 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
123 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
124 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
125 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
126 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
127 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
128 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
129 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
130 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
131 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
132 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
133 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
134 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
135 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
136 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
137 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
138 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
139 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
140 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
141 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
142 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
143 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
144 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
145 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
146 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
147 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
148 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
149 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
150 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
151 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
152 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
153 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
154 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
155 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
156 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
157 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
158 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
159 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
160 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
161 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
162 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
163 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
164 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
165 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
166 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
167 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
168 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
169 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
170 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
171 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
172 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
173 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
174 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
175 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
176 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
177 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
178 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
179 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
180 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
181 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
182 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
183 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
184 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
185 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
186 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
187 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
188 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
189 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
190 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
191 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
192 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
193 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
194 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
195 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
196 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
197 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
198 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
199 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
200 0.000e+00 0.000e+00 0.000e+00 0.000e+00 


==> err_plot_test3.dat <==
step nat ubs cr crs
1 1.000e+00 1.000e+00 9.539e-01 3.257e-02 
2 9.967e-01 3.606e-01 6.560e-01 8.563e-04 
3 7.174e-01 3.927e-02 3.370e-01 4.268e-06 
4 2.434e-01 6.889e-03 1.685e-01 2.969e-10 
5 6.704e-02 6.074e-04 8.427e-02 1.431e-15 
6 1.496e-02 9.991e-05 4.213e-02 1.431e-15 
7 3.442e-03 7.472e-06 2.107e-02 1.431e-15 
8 6.675e-04 1.322e-06 1.053e-02 0.000e+00 
9 1.526e-04 1.150e-07 5.267e-03 0.000e+00 
10 2.570e-05 1.695e-08 2.633e-03 0.000e+00 
11 6.543e-06 1.980e-09 1.317e-03 0.000e+00 
12 8.752e-07 2.575e-10 6.583e-04 0.000e+00 
13 2.948e-07 3.415e-11 3.292e-04 0.000e+00 
14 7.958e-08 4.462e-12 1.646e-04 0.000e+00 
15 2.391e-08 5.897e-13 8.229e-05 0.000e+00 
16 7.277e-09 7.689e-14 4.115e-05 0.000e+00 
17 2.198e-09 1.127e-14 2.057e-05 0.000e+00 
18 6.667e-10 2.593e-15 1.029e-05 0.000e+00 
19 2.017e-10 2.342e-15 5.143e-06 0.000e+00 
20 6.113e-11 1.733e-15 2.572e-06 0.000e+00 
21 1.851e-11 1.872e-15 1.286e-06 0.000e+00 
22 5.606e-12 0.000e+00 6.429e-07 0.000e+00 
23 1.697e-12 0.000e+00 3.215e-07 0.000e+00 
24 5.146e-13 0.000e+00 1.607e-07 0.000e+00 
25 1.551e-13 0.000e+00 8.036e-08 0.000e+00 
26 4.751e-14 0.000e+00 4.018e-08 0.000e+00 
27 1.392e-14 0.000e+00 2.009e-08 0.000e+00 
28 5.041e-15 0.000e+00 1.005e-08 0.000e+00 
29 2.360e-15 0.000e+00 5.023e-09 0.000e+00 
30 1.657e-15 0.000e+00 2.511e-09 0.000e+00 
31 1.680e-15 0.000e+00 1.256e-09 0.000e+00 
32 0.000e+00 0.000e+00 6.278e-10 0.000e+00 
33 0.000e+00 0.000e+00 3.139e-10 0.000e+00 
34 0.000e+00 0.000e+00 1.570e-10 0.000e+00 
35 0.000e+00 0.000e+00 7.848e-11 0.000e+00 
36 0.000e+00 0.000e+00 3.924e-11 0.000e+00 
37 0.000e+00 0.000e+00 1.962e-11 0.000e+00 
38 0.000e+00 0.000e+00 9.809e-12 0.000e+00 
39 0.000e+00 0.000e+00 4.904e-12 0.000e+00 
40 0.000e+00 0.000e+00 2.452e-12 0.000e+00 
41 0.000e+00 0.000e+00 1.226e-12 0.000e+00 
42 0.000e+00 0.000e+00 6.124e-13 0.000e+00 
43 0.000e+00 0.000e+00 3.059e-13 0.000e+00 
44 0.000e+00 0.000e+00 1.526e-13 0.000e+00 
45 0.000e+00 0.000e+00 7.601e-14 0.000e+00 
46 0.000e+00 0.000e+00 3.766e-14 0.000e+00 
47 0.000e+00 0.000e+00 1.901e-14 0.000e+00 
48 0.000e+00 0.000e+00 9.801e-15 0.000e+00 
49 0.000e+00 0.000e+00 5.196e-15 0.000e+00 
50 0.000e+00 0.000e+00 2.952e-15 0.000e+00 
51 0.000e+00 0.000e+00 1.925e-15 0.000e+00 
52 0.000e+00 0.000e+00 1.604e-15 0.000e+00 
53 0.000e+00 0.000e+00 1.701e-15 0.000e+00 
54 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
55 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
56 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
57 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
58 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
59 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
60 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
61 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
62 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
63 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
64 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
65 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
66 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
67 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
68 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
69 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
70 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
71 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
72 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
73 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
74 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
75 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
76 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
77 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
78 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
79 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
80 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
81 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
82 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
83 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
84 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
85 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
86 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
87 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
88 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
89 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
90 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
91 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
92 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
93 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
94 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
95 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
96 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
97 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
98 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
99 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
100 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
101 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
102 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
103 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
104 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
105 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
106 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
107 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
108 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
109 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
110 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
111 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
112 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
113 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
114 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
115 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
116 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
117 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
118 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
119 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
120 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
121 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
122 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
123 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
124 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
125 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
126 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
127 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
128 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
129 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
130 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
131 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
132 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
133 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
134 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
135 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
136 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
137 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
138 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
139 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
140 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
141 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
142 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
143 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
144 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
145 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
146 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
147 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
148 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
149 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
150 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
151 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
152 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
153 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
154 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
155 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
156 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
157 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
158 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
159 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
160 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
161 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
162 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
163 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
164 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
165 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
166 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
167 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
168 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
169 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
170 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
171 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
172 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
173 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
174 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
175 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
176 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
177 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
178 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
179 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
180 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
181 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
182 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
183 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
184 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
185 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
186 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
187 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
188 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
189 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
190 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
191 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
192 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
193 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
194 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
195 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
196 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
197 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
198 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
199 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
200 0.000e+00 0.000e+00 0.000e+00 0.000e+00 


==> err_plot_test4.dat <==
step nat ubs cr crs
1 1.000e+00 1.000e+00 1.000e+00 2.161e+08 
2 1.000e+00 1.000e+00 1.000e+00 5.102e+06 
3 1.270e+00 9.958e-01 9.694e-01 7.446e+03 
4 1.673e+00 9.481e-01 6.481e-01 1.159e+00 
5 1.673e+00 8.212e-01 3.276e-01 2.777e-04 
6 1.539e+00 6.457e-01 1.638e-01 9.798e-07 
7 1.402e+00 4.707e-01 8.189e-02 9.809e-07 
8 1.296e+00 3.243e-01 4.095e-02 9.809e-07 
9 1.158e+00 2.141e-01 2.047e-02 9.809e-07 
10 9.906e-01 1.367e-01 1.024e-02 0.000e+00 
11 8.113e-01 8.500e-02 5.118e-03 0.000e+00 
12 6.587e-01 5.171e-02 2.559e-03 0.000e+00 
13 5.495e-01 3.090e-02 1.280e-03 0.000e+00 
14 4.491e-01 1.819e-02 6.398e-04 0.000e+00 
15 3.599e-01 1.058e-02 3.199e-04 0.000e+00 
16 2.838e-01 6.089e-03 1.599e-04 0.000e+00 
17 2.207e-01 3.475e-03 7.997e-05 0.000e+00 
18 1.696e-01 1.969e-03 3.999e-05 0.000e+00 
19 1.290e-01 1.109e-03 1.999e-05 0.000e+00 
20 9.723e-02 6.213e-04 9.997e-06 0.000e+00 
21 7.274e-02 3.466e-04 4.998e-06 0.000e+00 
22 5.404e-02 1.926e-04 2.499e-06 0.000e+00 
23 3.992e-02 1.067e-04 1.250e-06 0.000e+00 
24 2.934e-02 5.897e-05 6.248e-07 0.000e+00 
25 2.146e-02 3.250e-05 3.124e-07 0.000e+00 
26 1.564e-02 1.787e-05 1.562e-07 0.000e+00 
27 1.135e-02 9.810e-06 7.810e-08 0.000e+00 
28 8.218e-03 5.375e-06 3.905e-08 0.000e+00 
29 5.932e-03 2.941e-06 1.953e-08 0.000e+00 
30 4.271e-03 1.606e-06 9.763e-09 0.000e+00 
31 3.069e-03 8.761e-07 4.881e-09 0.000e+00 
32 2.201e-03 4.773e-07 2.441e-09 0.000e+00 
33 1.575e-03 2.597e-07 1.220e-09 0.000e+00 
34 1.126e-03 1.411e-07 6.102e-10 0.000e+00 
35 8.037e-04 7.659e-08 3.051e-10 0.000e+00 
36 5.729e-04 4.152e-08 1.525e-10 0.000e+00 
37 4.079e-04 2.249e-08 7.627e-11 0.000e+00 
38 2.901e-04 1.217e-08 3.813e-11 0.000e+00 
39 2.061e-04 6.574e-09 1.907e-11 0.000e+00 
40 1.463e-04 3.549e-09 9.533e-12 0.000e+00 
41 1.038e-04 1.914e-09 4.766e-12 0.000e+00 
42 7.357e-05 1.031e-09 2.383e-12 0.000e+00 
43 5.211e-05 5.547e-10 1.191e-12 0.000e+00 
44 3.688e-05 2.982e-10 5.954e-13 0.000e+00 
45 2.608e-05 1.601e-10 2.975e-13 0.000e+00 
46 1.844e-05 8.589e-11 1.488e-13 0.000e+00 
47 1.302e-05 4.602e-11 7.462e-14 0.000e+00 
48 9.196e-06 2.463e-11 3.753e-14 0.000e+00 
49 6.489e-06 1.317e-11 1.934e-14 0.000e+00 
50 4.576e-06 7.034e-12 1.046e-14 0.000e+00 
51 3.226e-06 3.753e-12 6.017e-15 0.000e+00 
52 2.273e-06 2.001e-12 3.860e-15 0.000e+00 
53 1.600e-06 1.065e-12 2.702e-15 0.000e+00 
54 1.126e-06 5.671e-13 2.523e-15 0.000e+00 
55 7.925e-07 3.024e-13 2.663e-15 0.000e+00 
56 5.572e-07 1.612e-13 0.000e+00 0.000e+00 
57 3.917e-07 8.628e-14 0.000e+00 0.000e+00 
58 2.752e-07 4.613e-14 0.000e+00 0.000e+00 
59 1.932e-07 2.524e-14 0.000e+00 0.000e+00 
60 1.356e-07 1.400e-14 0.000e+00 0.000e+00 
61 9.515e-08 8.243e-15 0.000e+00 0.000e+00 
62 6.673e-08 5.192e-15 0.000e+00 0.000e+00 
63 4.678e-08 3.560e-15 0.000e+00 0.000e+00 
64 3.277e-08 3.208e-15 0.000e+00 0.000e+00 
65 2.295e-08 3.208e-15 0.000e+00 0.000e+00 
66 1.607e-08 0.000e+00 0.000e+00 0.000e+00 
67 1.124e-08 0.000e+00 0.000e+00 0.000e+00 
68 7.864e-09 0.000e+00 0.000e+00 0.000e+00 
69 5.497e-09 0.000e+00 0.000e+00 0.000e+00 
70 3.842e-09 0.000e+00 0.000e+00 0.000e+00 
71 2.683e-09 0.000e+00 0.000e+00 0.000e+00 
72 1.873e-09 0.000e+00 0.000e+00 0.000e+00 
73 1.307e-09 0.000e+00 0.000e+00 0.000e+00 
74 9.119e-10 0.000e+00 0.000e+00 0.000e+00 
75 6.357e-10 0.000e+00 0.000e+00 0.000e+00 
76 4.430e-10 0.000e+00 0.000e+00 0.000e+00 
77 3.086e-10 0.000e+00 0.000e+00 0.000e+00 
78 2.148e-10 0.000e+00 0.000e+00 0.000e+00 
79 1.495e-10 0.000e+00 0.000e+00 0.000e+00 
80 1.040e-10 0.000e+00 0.000e+00 0.000e+00 
81 7.228e-11 0.000e+00 0.000e+00 0.000e+00 
82 5.022e-11 0.000e+00 0.000e+00 0.000e+00 
83 3.487e-11 0.000e+00 0.000e+00 0.000e+00 
84 2.420e-11 0.000e+00 0.000e+00 0.000e+00 
85 1.679e-11 0.000e+00 0.000e+00 0.000e+00 
86 1.164e-11 0.000e+00 0.000e+00 0.000e+00 
87 8.065e-12 0.000e+00 0.000e+00 0.000e+00 
88 5.584e-12 0.000e+00 0.000e+00 0.000e+00 
89 3.864e-12 0.000e+00 0.000e+00 0.000e+00 
90 2.671e-12 0.000e+00 0.000e+00 0.000e+00 
91 1.846e-12 0.000e+00 0.000e+00 0.000e+00 
92 1.273e-12 0.000e+00 0.000e+00 0.000e+00 
93 8.781e-13 0.000e+00 0.000e+00 0.000e+00 
94 6.045e-13 0.000e+00 0.000e+00 0.000e+00 
95 4.152e-13 0.000e+00 0.000e+00 0.000e+00 
96 2.845e-13 0.000e+00 0.000e+00 0.000e+00 
97 1.943e-13 0.000e+00 0.000e+00 0.000e+00 
98 1.318e-13 0.000e+00 0.000e+00 0.000e+00 
99 8.904e-14 0.000e+00 0.000e+00 0.000e+00 
100 5.921e-14 0.000e+00 0.000e+00 0.000e+00 
101 3.867e-14 0.000e+00 0.000e+00 0.000e+00 
102 2.444e-14 0.000e+00 0.000e+00 0.000e+00 
103 1.895e-14 0.000e+00 0.000e+00 0.000e+00 
104 1.605e-14 0.000e+00 0.000e+00 0.000e+00 
105 1.388e-14 0.000e+00 0.000e+00 0.000e+00 
106 1.241e-14 0.000e+00 0.000e+00 0.000e+00 
107 1.143e-14 0.000e+00 0.000e+00 0.000e+00 
108 1.075e-14 0.000e+00 0.000e+00 0.000e+00 
109 1.056e-14 0.000e+00 0.000e+00 0.000e+00 
110 1.038e-14 0.000e+00 0.000e+00 0.000e+00 
111 1.001e-14 0.000e+00 0.000e+00 0.000e+00 
112 9.822e-15 0.000e+00 0.000e+00 0.000e+00 
113 9.822e-15 0.000e+00 0.000e+00 0.000e+00 
114 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
115 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
116 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
117 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
118 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
119 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
120 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
121 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
122 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
123 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
124 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
125 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
126 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
127 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
128 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
129 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
130 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
131 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
132 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
133 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
134 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
135 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
136 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
137 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
138 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
139 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
140 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
141 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
142 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
143 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
144 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
145 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
146 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
147 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
148 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
149 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
150 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
151 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
152 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
153 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
154 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
155 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
156 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
157 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
158 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
159 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
160 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
161 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
162 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
163 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
164 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
165 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
166 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
167 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
168 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
169 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
170 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
171 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
172 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
173 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
174 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
175 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
176 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
177 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
178 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
179 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
180 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
181 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
182 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
183 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
184 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
185 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
186 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
187 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
188 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
189 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
190 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
191 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
192 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
193 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
194 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
195 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
196 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
197 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
198 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
199 0.000e+00 0.000e+00 0.000e+00 0.000e+00 
200 0.000e+00 0.000e+00 0.000e+00 0.000e+00 

